Low Vibration Closed-Cycle Flow Cryostat for Ion-Cavity Experiments

Cryogenic operation below 10 K suppresses trap-electrode and dielectric heating of trapped ions while cryopumping residual gases to ultra-high vacuum (UHV) without requiring a bakeout. These advantages are particularly important for cavity-integrated ion traps, where nearby dielectric surfaces can increase motional heating and rapid design-build-test iterations benefit from eliminating bakeout cycles. We have developed a custom 4 K cryostat cooled by a ColdEdge Technologies (CET) Stinger closed-cycle $^{4}\text{He}$ flow cryogenic system to study various ion trap optical cavity structures designed to serve as a photonic interconnect between remote, compute-capable trapped $^{171}\text{Yb}^{+}$ ion quantum processors, enabling long baseline entanglement distribution $(>10\text{ km})$. We integrate an Alpine Quantum Technologies (AQT) Paul trap and Fabry-P\'erot optical cavity at the 4 K stage. The cooling capacities of the cryostat 40 K and 4 K stages were measured to be 5 W at 45 K and 0.5 W at 6.1 K. Vibrations of the 4 K stage relative to the optical table are less than $12\text{ nm}_{\text{RMS}}$ in three dimensions, as measured using a Michelson interferometer. An ultra-high vacuum (UHV) is inferred by studying the rate of hydrogen-$\mathrm{Yb}^{+}$ ion collisions. Ion storage times exceeding 5 days without laser cooling have been reported and the position of the trapped ions are reproducible within $\sim10\text{ }\mu\text{m}$ following repeated thermal cycles to room temperature. The uptime of this system is 72 days and offers convenient access to the 4 K stage for in-vacuum maintenance and system modifications. Using this platform, we demonstrate spatial overlap and interaction between a trapped $^{174}\text{Yb}^{+}$ ion and the optical cavity mode on the 1345 nm transition, establishing preliminary experimental validation of the integrated cryogenic ion-cavity structure.

==> Figures/ComponentLibrary_svg/Readme.txt <==

ComponentLibrary is a vector graphics library for
illustrations of optics experiments by Alexander Franzen (2006)

http://www.gwoptics.org/component_library/

-------------------------------------------------------------
Description

ComponentLibrary is a free, open collection of images for drawing
diagrams related to laser optics, including many optics but also
electronic components. The images are provided as vector graphics, as
Scalable Vector Graphics (svg), to be used with free tools such as
Inkscape, and in Adobe Illustrator format (ai).


Originally developed for illustrating a Diploma thesis at the
Albert-Einstein Institute in Hannover, the library has since been used
to provide diagrams and graphs for many research papers, PhD theses
and talks. If you are working with optical components or sometimes
write or give talks about science, the ComponentLibrary might be a
good starting point for creating clear and well-designed drawings to
support your work.

On http://www.gwoptics.org/component_library/
you can download the library in various formats:

- ComponentLibrary (svg): All images in a single svg file for
  convenient copy+paste, recommended with Inkscape
- ComponentLibrary (ai): Images in one Adobe Illustrator compatible
  library file
- ComponentLibrary (files): Zip file with all images as separate files
  (svg and ai)
- ComponentLibrary3_German: (Old) German manual for version 3 of
  ComponentLibrary (pdf)


-------------------------------------------------------------
License

ComponentLibrary by Alexander Franzen is licensed under a Creative
Commons Attribution-NonCommercial 3.0 Unported License.

We explicitly waive the requirement for attribution when the library
is used to create a small number of illustrations for a new work, such
as a research paper or a web page. However in all other cases, for
example, when the library or its components are distributed, or if the
library is used to illustrate major parts of a larger work, such as a
book or PhD thesis, the creator Alexander Franzen must be acknowledged
as specified in by the Creative Commons license above.

Permissions beyond the scope of this license may be available via
http://www.gwoptics.org/contact/.


